Neural-Swarm: Decentralized Close-Proximity Multirotor Control Using Learned Interactions

In this paper, we present Neural-Swarm, a nonlinear decentralized stable controller for close-proximity flight of multirotor swarms. Close-proximity control is challenging due to the complex aerodynamic interaction effects between multirotors, such as downwash from higher vehicles to lower ones. Conventional methods often fail to properly capture these interaction effects, resulting in controllers that must maintain large safety distances between vehicles, and thus are not capable of close-proximity flight. Our approach combines a nominal dynamics model with a regularized permutation-invariant Deep Neural Network (DNN) that accurately learns the high-order multi-vehicle interactions. We design a stable nonlinear tracking controller using the learned model. Experimental results demonstrate that the proposed controller significantly outperforms a baseline nonlinear tracking controller with up to four times smaller worst-case height tracking errors. We also empirically demonstrate the ability of our learned model to generalize to larger swarm sizes.

==> video/ReadMe.txt <==
1. Description

We demonstrate the Neural-Swarm on teams of two to ten Crazyflie 2.0 quadrotors. First, we show the significance of the downwash-effect for a 2 UAV swapping task. Second, we demonstrate our data collection method (random flight with potential field based collision avoidance) using 2, 3, and 4 quadrotors. Third, we validate the Neural-Swarm policy for swapping tasks with 3 and 5 quadrotors. Finally, we show close-proximity flights with ten quadrotors.

2. Player Information

Resolution: 1920 x 1080
Codec: H.264
Framerate: 25

Most standard players will play the video, including the VLC media player (open-source; available at https://www.videolan.org/vlc/index.html).

3. Contact Information

Guanya Shi (gshi@caltech.edu)


==> video/Summary.txt <==
We demonstrate the Neural-Swarm on teams of two to ten Crazyflie 2.0 quadrotors. First, we show the significance of the downwash-effect for a 2 UAV swapping task. Second, we demonstrate our data collection method (random flight with potential field based collision avoidance) using 2, 3, and 4 quadrotors. Third, we validate the Neural-Swarm policy for swapping tasks with 3 and 5 quadrotors. Finally, we show close-proximity flights with ten quadrotors.
